Sparse game changers restore collective motion in panicked human crowds

Using a dynamic variant of the Vicsek model, we show that emergence of a crush from an orderly moving human crowd is a non-equilibrium first order phase transition. We also show that this transition can be reversed by modifying the dynamics of a few people, deemed as game changers. Surprisingly, the optimal placement of these game changers is found to be in regions of maximum local crowd speed. The presence of such game changers is effective owing to the discontinuous nature of the underlying phase transition. Thus our generic approach provides (i) strategies to delay crush formation and (ii) paths to recover from a crush, two aspects that are of paramount importance in maintaining safety of mass gatherings of people.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc_art.tex (the template with example text)

 - rsc_art.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file)


The following files need to be in the same folder as rsc_art.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the RSC.)


